A spin foam framework for the black-to-white hole transition

Black holes formation and evolution have been extensively studied at the classical level. However, not much is known regarding the end of their lives, a phase that requires to consider the quantum nature of the gravitational field. A black-to-white hole transition can capture the physics of this phenomenon, in particular the physics of the residual small black holes at the end of the Hawking evaporation. This work shows how the spin foam formalism is able to describe this non-perturbative phenomenon. A thorough examination of the black hole spacetime region in which quantum effects cannot be neglected indicates that the scenario in which the black hole geometry undergoes a quantum transition in a white hole geometry is natural and conservative. This quantum transition is then studied using the spin foam formalism and the resulting transition amplitude is explicitly computed.

==> jknappen/00readme.txt <==
This directory contains packages that I have written for LaTeX. All these
packages are supported in the sense, that you can send bug reports to me.

IMPORTANT NOTICE: All packages are (c) Copyleft J"org Knappen.
They are now all under the GNU public licence version 2.

Short description of the packages:

greekctr      New counterstyles \greek and \Greek
holtpolt      Non-commutative fractions
latin1jk      Special variant of latin1 to be used with the inputenc 
              package which allows verbatim setting of latin1 files
latin2jk      Special variant of latin2 to be used with the inputenc
              package which allows verbatim setting of latin2 files
latin3jk      Latin3 input encoding (esperanto) to be used with the 
              inputenc package
mathbbol      `Mengensymbole' (Blackboard bold, using Alan Jeffrey's 
              bbold fonts)
mathrsfs      Mathematical `Script' letters (as traditionally used in
              physics for Lagrangian, Hamiltonian, path integral 
              measures ...)
parboxx       New alignment options for parboxen at top and bottom of 
              the box
sans          Interchanges the roles of sans serif and roman fonts 
              throughout the document (\sf produces roman)
semtrans      Support for special latin letters and diacritics used
              in transliteration of semitic languages
smartmn       Intelligent hyphen/minus, which guesses whether to render
              as hyphen or minus
sgmlcmpt      Commands replacing the characters <, >, and &
tccompat      A compatibility package for users of the older versions of
              the textcomp package
young         Young tableaus. If you like this package, you may also like
              the youngtab package to be found elsewhere on CTAN


Please find the file t4enc.def and the fc fonts in directory
tex-archive/fonts/fc


Septembre 2003

J"org Knappen, Dieselstra{\ss}e 13, 66123 Saarbr"ucken, Allemagne

Author of the Book: Schnell ans Ziel mit LaTeX2e, Oldenbourg-Verlag
M"unchen, 1997, ISBN 3-486-24199-0.
Second, extended printing 2003 (in preparation)

joerg.knappen@uni-mainz.de

/00readme.txt 

